Low CI/CO Abundance Ratio Revealed by HST UV Spectroscopy of CO-rich Debris Disks

The origin and evolution of CO gas in debris disks has been debated since its initial detection. The gas could have a primordial origin, as a remnant of the protoplanetary disk or a secondary exocometary origin. This paper investigates the origin of gas in two debris disks, HD110058 and HD131488, using HST observations of CI and CO, which play critical roles in the gas evolution. We fitted several electronic transitions of CI and CO rovibronic bands to derive column densities and temperatures for each system, revealing high CO column densities ($\sim$3-4 orders of magnitude higher than $\beta$ Pictoris), and low CI/CO ratios in both. Using the exogas model, we simulated the radial evolution of the gas in the debris disk assuming a secondary gas origin. We explored a wide range of CO exocometary release rates and $\alpha$ viscosities, which are the key parameters of the model. Additionally, we incorporated photodissociation due to stellar UV to the exogas model and found that it is negligible for typical CO-rich disks and host stars, even at a few au due to the high radial optical depths in the EUV. We find that the current steady-state secondary release model cannot simultaneously reproduce the CO and CI HST-derived column densities, as it predicts larger CI/CO ratios than observed. Our direct UV measurement of low CI/CO ratios agrees with results derived from recent ALMA findings and may point to vertical layering of CI, additional CI removal, CO shielding processes, or different gas origin scenarios.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
